Wavefront Phase Retrieval with Non-linear Curvature Sensors

Increasing interest in astronomical applications of non-linear curvature wavefront sensors for turbulence detection and correction makes it important to understand how best to handle the data they produce, particularly at low light levels. Algorithms for wavefront phase-retrieval from a four-plane curvature wavefront sensor are developed and compared, with a view to their use for low order phase compensation in instruments combining adaptive optics and Lucky Imaging. The convergence speed and quality of iterative algorithms is compared to their step-size and techniques for phase retrieval at low photon counts are explored. Computer simulations show that at low light levels, preprocessing by convolution of the measured signal with a gaussian function can reduce by an order of magnitude the photon flux required for accurate phase retrieval of low-order errors. This facilitates wavefront correction on large telescopes with very faint reference stars.

==> 100cqt0b16i8.dat <==
 photon_nums       1pc                 5pc                10pc                25pc                50pc                75pc               100pc               
 1000012.570000 0.0000000708980153 0.0000001092240148 0.0000001217783546 0.0000001987110392 0.0000002836650145 0.0000003539600144 0.0000006605163918
  630905.530000 0.0000000664053963 0.0000001062616986 0.0000001302752671 0.0000001817621728 0.0000002440282441 0.0000003293572442 0.0000006821680264
  398140.180000 0.0000000951147038 0.0000001112553225 0.0000001266351960 0.0000001902600287 0.0000002553805125 0.0000003417103924 0.0000006488830846
  251131.880000 0.0000000795872039 0.0000001010086769 0.0000001139263591 0.0000001746658394 0.0000002653849058 0.0000003501513080 0.0000005639902843
  158479.890000 0.0000000759085526 0.0000000981132572 0.0000001123005592 0.0000001738954720 0.0000002664023686 0.0000003549324895 0.0000006740508049
   99980.210000 0.0000000799341446 0.0000001035776707 0.0000001183692430 0.0000001787282199 0.0000002625200761 0.0000003323277723 0.0000009156544818
   63082.370000 0.0000000934426736 0.0000001041290638 0.0000001208900849 0.0000002035722498 0.0000002704672578 0.0000003604591005 0.0000006499995448
   39813.690000 0.0000000864065992 0.0000001040261631 0.0000001184173539 0.0000001850986326 0.0000002441379404 0.0000003278329324 0.0000008342101056
   25104.100000 0.0000000721064525 0.0000001068845959 0.0000001224792557 0.0000001811517834 0.0000002705016418 0.0000003688924955 0.0000006795672394
   15831.490000 0.0000000682422331 0.0000001068816663 0.0000001170682914 0.0000001780533819 0.0000002435726098 0.0000003331538789 0.0000006159558734
    9997.080000 0.0000000912454304 0.0000000988486326 0.0000001103891067 0.0000001746432260 0.0000002688525522 0.0000003613058434 0.0000005738192062
    6316.090000 0.0000000669709426 0.0000001030599095 0.0000001158525584 0.0000001696604492 0.0000002425457577 0.0000003205090054 0.0000006607353993
    3986.210000 0.0000000974839255 0.0000001095563059 0.0000001305899112 0.0000001924625141 0.0000002833877835 0.0000003749854254 0.0000006289332605
    2512.270000 0.0000000802271073 0.0000001013375750 0.0000001235060523 0.0000001822322836 0.0000002555817449 0.0000003627280812 0.0000005988113285
    1586.250000 0.0000000930184838 0.0000001079015439 0.0000001160784076 0.0000001658062597 0.0000002593843514 0.0000003513346571 0.0000006254074223
    1001.440000 0.0000000882581219 0.0000001176829174 0.0000001463948947 0.0000002015397352 0.0000002555559150 0.0000003346772856 0.0000009963646648
     629.800000 0.0000000965202115 0.0000001058762799 0.0000001432724393 0.0000001981648101 0.0000002955206941 0.0000003869533390 0.0000006900728362
     397.320000 0.0000001071029356 0.0000001368852369 0.0000001687109193 0.0000002352901296 0.0000003281300755 0.0000004231006562 0.0000008357239758
     253.040000 0.0000001128141098 0.0000001521684127 0.0000001918898675 0.0000002502659709 0.0000003465830279 0.0000004722535334 0.0000007970862001
     160.040000 0.0000001498677107 0.0000001690011890 0.0000002202434098 0.0000002719231516 0.0000003583310660 0.0000004557307935 0.0000011968906529
     100.890000 0.0000002027167535 0.0000002507759598 0.0000002623199329 0.0000003217453744 0.0000004338286212 0.0000005318962500 0.0000008989678245
      63.410000 0.0000002354799580 0.0000002522550807 0.0000002982093227 0.0000003745161702 0.0000004826075092 0.0000006667839783 0.0000013141751236
      39.620000 0.0000002521427474 0.0000003267404656 0.0000003428259437 0.0000004543227876 0.0000006022727797 0.0000007797394236 0.0000023477334125
      25.370000                NaN                NaN                NaN                NaN                NaN                NaN                NaN

==> 100cqt0b8i4.dat <==
 photon_nums       1pc                 5pc                10pc                25pc                50pc                75pc               100pc               
 1000012.570000 0.0000000302365878 0.0000000334371307 0.0000000345874235 0.0000000388225755 0.0000000475368719 0.0000001497029332 0.0000004189153047
  630905.530000 0.0000000308096675 0.0000000334312492 0.0000000353495654 0.0000000383012090 0.0000000456182322 0.0000001826892689 0.0000003135560193
  398140.180000 0.0000000304402637 0.0000000331399770 0.0000000346223941 0.0000000385984275 0.0000000502274833 0.0000001836866392 0.0000004983195851
  251131.880000 0.0000000313679162 0.0000000325348097 0.0000000347392585 0.0000000388992451 0.0000000471412319 0.0000001877775911 0.0000004311761982
  158479.890000 0.0000000303118590 0.0000000321733888 0.0000000349929992 0.0000000383201687 0.0000000468099633 0.0000001614560522 0.0000004817129149
   99980.210000 0.0000000303441824 0.0000000321943448 0.0000000343213399 0.0000000384412441 0.0000000475585417 0.0000001656232141 0.0000002818429082
   63082.370000 0.0000000311403227 0.0000000335353417 0.0000000350764356 0.0000000382137986 0.0000000534238484 0.0000001831261530 0.0000004925449836
   39813.690000 0.0000000307188320 0.0000000337566657 0.0000000348434910 0.0000000386712105 0.0000000489542041 0.0000001923516924 0.0000004396894196
   25104.100000 0.0000000313282253 0.0000000333095320 0.0000000346918349 0.0000000387680939 0.0000000470658511 0.0000002008345999 0.0000003509601291
   15831.490000 0.0000000316818182 0.0000000343694795 0.0000000365155393 0.0000000395660169 0.0000000522329898 0.0000001984710539 0.0000003517243424
    9997.080000 0.0000000325623949 0.0000000338284052 0.0000000362051434 0.0000000401210895 0.0000000458555594 0.0000001853766991 0.0000003971360216
    6316.090000 0.0000000347364853 0.0000000365826763 0.0000000389804172 0.0000000417315595 0.0000000483715749 0.0000001711064591 0.0000003227920793
    3986.210000 0.0000000363170624 0.0000000389025472 0.0000000410811037 0.0000000457960660 0.0000000554891767 0.0000002084596440 0.0000004480781380
    2512.270000 0.0000000418410341 0.0000000441450722 0.0000000456445889 0.0000000492018805 0.0000000596774741 0.0000001812996162 0.0000006972702911
    1586.250000 0.0000000457863672 0.0000000505478828 0.0000000540661876 0.0000000567269412 0.0000000647944510 0.0000001852658201 0.0000005388180686
    1001.440000 0.0000000541429501 0.0000000589846013 0.0000000614141895 0.0000000704222201 0.0000000949120873 0.0000002320367425 0.0000004030862810
     629.800000 0.0000000637474605 0.0000000660396869 0.0000000693015137 0.0000000846776712 0.0000001350932355 0.0000002411447946 0.0000004234767380
     397.320000 0.0000000812944340 0.0000000880581589 0.0000000931531440 0.0000001085932389 0.0000001869325745 0.0000002611217460 0.0000005091033529
     253.040000 0.0000001134781262 0.0000001247299946 0.0000001402277263 0.0000001874293299 0.0000003016998505 0.0000004064243890 0.0000008996103209
     160.040000 0.0000001378883955 0.0000001563417183 0.0000001830294754 0.0000002529642507 0.0000003648204508 0.0000004574647337 0.0000011285402540
     100.890000 0.0000002281109209 0.0000002420924314 0.0000002699763078 0.0000003157475055 0.0000003816576001 0.0000005224179249 0.0000008645052062
      63.410000 0.0000002680893865 0.0000003200470245 0.0000003506583716 0.0000004481107756 0.0000005723292954 0.0000007221956943 0.0000012586807911
      39.620000 0.0000002792927787 0.0000003401476459 0.0000003923180536 0.0000004811323128 0.0000005887237532 0.0000008279284817 0.0000021694132176
      25.370000                NaN                NaN                NaN                NaN                NaN                NaN                NaN

==> 100qt0b16i8.dat <==
 photon_nums       1pc                 5pc                10pc                25pc                50pc                75pc               100pc               
 1000081.580000 0.0000002494411270 0.0000002968128471 0.0000003288792522 0.0000003886205670 0.0000004723351471 0.0000005724493497 0.0000009610904666
  630857.790000 0.0000002386840912 0.0000002749241994 0.0000002921799306 0.0000003726107693 0.0000004612194736 0.0000005671719609 0.0000011834275425
  398003.080000 0.0000002622312529 0.0000002880675314 0.0000003196170258 0.0000003771246601 0.0000004622112558 0.0000005355312532 0.0000007233437880
  251239.240000 0.0000002370968284 0.0000002819005226 0.0000003264350573 0.0000003917909397 0.0000004599062366 0.0000005798043348 0.0000009839050931
  158476.060000 0.0000002528187781 0.0000002733171307 0.0000002990746173 0.0000004024330599 0.0000005012588121 0.0000005891711674 0.0000009084011979
  100044.490000 0.0000002408552456 0.0000002645456664 0.0000002974390323 0.0000003762490903 0.0000004363974392 0.0000005147640747 0.0000009129477960
   63093.400000 0.0000002294475948 0.0000002935857551 0.0000003221859704 0.0000003677026753 0.0000004421634498 0.0000005575681721 0.0000009293958337
   39810.430000 0.0000002309114255 0.0000002520423925 0.0000002830430084 0.0000003510737364 0.0000004528778627 0.0000005195007469 0.0000010198667137
   25086.030000 0.0000002658283719 0.0000002851102332 0.0000003100434211 0.0000003792755200 0.0000004669316871 0.0000005877528709 0.0000009129446288
   15842.280000 0.0000002303614341 0.0000002586706323 0.0000003053775605 0.0000003959574502 0.0000004965682913 0.0000005894471430 0.0000010586556955
    9999.620000 0.0000002216328460 0.0000002792201809 0.0000003087070481 0.0000003814245306 0.0000004787978307 0.0000005510775661 0.0000010538270251
    6317.670000 0.0000002378335807 0.0000002844652753 0.0000003011984179 0.0000003807793190 0.0000004625199782 0.0000005637728329 0.0000010225758484
    3982.280000 0.0000002392411603 0.0000002603051131 0.0000002919260734 0.0000003432035691 0.0000004606594987 0.0000005487803296 0.0000008904659731
    2506.260000 0.0000002333404514 0.0000002632172513 0.0000003074481097 0.0000003886995836 0.0000004533773889 0.0000005590015173 0.0000008952613098
    1581.450000 0.0000002568837962 0.0000002898182537 0.0000003168359208 0.0000003986824304 0.0000005161426304 0.0000006067811763 0.0000009905069395
    1002.120000 0.0000002726834817 0.0000002881906180 0.0000003313268751 0.0000003785067985 0.0000004635863312 0.0000005630386146 0.0000009710837538
     631.140000 0.0000002414920965 0.0000002626807843 0.0000003132241838 0.0000004004202283 0.0000005008358432 0.0000005897831059 0.0000008463880154
     399.610000 0.0000002617654932 0.0000003077680017 0.0000003512677057 0.0000004455665924 0.0000005571059289 0.0000007048611534 0.0000012215180084
     252.000000 0.0000002974696857 0.0000003473276101 0.0000003675554955 0.0000004236696103 0.0000005632935588 0.0000006526188815 0.0000012665261472
     157.350000 0.0000002618876011 0.0000003092977474 0.0000003364947108 0.0000004101470262 0.0000005181059400 0.0000007362667977 0.0000013974251048
     100.700000 0.0000003049606946 0.0000003562552089 0.0000004091564631 0.0000004878877214 0.0000005934129203 0.0000007713952778 0.0000014142639402
      63.830000 0.0000003270539247 0.0000004116759798 0.0000004648849467 0.0000005297080016 0.0000006510756872 0.0000008537698180 0.0000014394290552
      40.920000 0.0000003958515442 0.0000004587518917 0.0000004909856939 0.0000005872555551 0.0000007943700643 0.0000010138256698 0.0000023095528122
      25.440000 0.0000004688133413 0.0000005035610420 0.0000005592547932 0.0000007226144203 0.0000009708030245 0.0000012603797059 0.0000027512174523

==> 100qt0b1i0_5.dat <==
 photon_nums       1pc                 5pc                10pc                25pc                50pc                75pc               100pc               
 1000032.360000 0.0000000136668180 0.0000000137590057 0.0000000138236427 0.0000000139753236 0.0000000142372700 0.0000000145478347 0.0000000153695911
  630763.930000 0.0000000139560745 0.0000000141584239 0.0000000141946066 0.0000000144363366 0.0000000148395463 0.0000000150768592 0.0000000156188972
  397921.230000 0.0000000149269383 0.0000000149284667 0.0000000150140987 0.0000000152710154 0.0000000156104065 0.0000000157749216 0.0000000166286654
  251124.940000 0.0000000156658645 0.0000000159819291 0.0000000160929675 0.0000000163427836 0.0000000165675654 0.0000000167593536 0.0000000176058194
  158471.310000 0.0000000171836785 0.0000000173730508 0.0000000175163331 0.0000000177648613 0.0000000179402108 0.0000000182410752 0.0000000190350792
   99928.830000 0.0000000190349501 0.0000000191352657 0.0000000194654946 0.0000000196322446 0.0000000198903060 0.0000000201473547 0.0000000211872581
   63078.940000 0.0000000210427611 0.0000000211579910 0.0000000213661895 0.0000000217602774 0.0000000220390494 0.0000000224114162 0.0000000239750545
   39785.330000 0.0000000238083118 0.0000000241698703 0.0000000242455792 0.0000000246755195 0.0000000250601671 0.0000000254585863 0.0000002764571443
   25112.850000 0.0000000269209172 0.0000000274155978 0.0000000275355462 0.0000000279574713 0.0000000286465389 0.0000000290311632 0.0000000312022905
   15820.800000 0.0000000309944508 0.0000000316614984 0.0000000316770548 0.0000000328077545 0.0000000333856435 0.0000000342076527 0.0000003235384020
   10015.850000 0.0000000361204211 0.0000000367263752 0.0000000371528257 0.0000000380552800 0.0000000397862688 0.0000000416966910 0.0000003302901813
    6334.390000 0.0000000430216894 0.0000000441198990 0.0000000448463888 0.0000000458548947 0.0000000472378004 0.0000000501939825 0.0000004353114944
    3985.060000 0.0000000496537239 0.0000000505506637 0.0000000539447203 0.0000000571485172 0.0000000600291329 0.0000000663511841 0.0000003802825942
    2493.500000 0.0000000622243369 0.0000000692185020 0.0000000697485105 0.0000000712866299 0.0000000799889080 0.0000002379771176 0.0000005184697666
    1576.780000 0.0000000804081707 0.0000000858877751 0.0000000880307857 0.0000000997088709 0.0000001523767527 0.0000003218896181 0.0000004996582201
     999.340000 0.0000001038796124 0.0000001156524441 0.0000001251410817 0.0000001425615667 0.0000002227290000 0.0000003670365588 0.0000005955898608
     626.900000 0.0000001521722908 0.0000001779053446 0.0000002102691338 0.0000002537239157 0.0000003558944202 0.0000004645101781 0.0000009847043585
     397.420000 0.0000002511136621 0.0000003061678134 0.0000003716881170 0.0000004238311835 0.0000004858029973 0.0000006924633483 0.0000009520810152
     248.770000 0.0000004405250013 0.0000004513947280 0.0000004683825657 0.0000005419440786 0.0000007123050551 0.0000008317826894 0.0000011632459993
     159.770000 0.0000004985740865 0.0000005850000791 0.0000006240028997 0.0000007391065390 0.0000008512710953 0.0000009864396110 0.0000011766771104
     100.060000 0.0000005538563364 0.0000006754149108 0.0000007256564958 0.0000008072841840 0.0000009173042865 0.0000011375937748 0.0000016529074978
      62.810000 0.0000006368431516 0.0000006979908905 0.0000007270409286 0.0000007837489340 0.0000009206573656 0.0000011899986029 0.0000021860713462
      41.300000 0.0000005825304483 0.0000006753891468 0.0000007781564663 0.0000008929382684 0.0000010683632051 0.0000013251215979 0.0000024244585447
      25.420000 0.0000005709251278 0.0000005764044303 0.0000006816777437 0.0000008613801022 0.0000010210160248 0.0000012307433847 0.0000025034166934

==> 100qt0b2i1.dat <==
 photon_nums       1pc                 5pc                10pc                25pc                50pc                75pc               100pc               
 1000032.360000 0.0000000154538174 0.0000000154610797 0.0000000156293015 0.0000000159068319 0.0000000162637620 0.0000000165662503 0.0000000177774188
  630763.930000 0.0000000156342793 0.0000000156717379 0.0000000157095514 0.0000000162444395 0.0000000165864244 0.0000000170109572 0.0000000178729931
  397921.230000 0.0000000162591297 0.0000000162826457 0.0000000163263380 0.0000000167603192 0.0000000172254315 0.0000000176092051 0.0000000183590892
  251124.940000 0.0000000166662182 0.0000000168419536 0.0000000172712943 0.0000000174239420 0.0000000178192294 0.0000000181141584 0.0000000192939850
  158471.310000 0.0000000180351622 0.0000000180362002 0.0000000180728845 0.0000000185256862 0.0000000188489958 0.0000000191334462 0.0000000198214948
   99928.830000 0.0000000191757931 0.0000000193780586 0.0000000195792145 0.0000000199522044 0.0000000204026028 0.0000000207938747 0.0000000216109894
   63078.940000 0.0000000212553999 0.0000000215024530 0.0000000215154495 0.0000000217752273 0.0000000222331447 0.0000000224182651 0.0000000242946823
   39785.330000 0.0000000231865633 0.0000000239226705 0.0000000240838702 0.0000000242630148 0.0000000246618085 0.0000000251644294 0.0000002114332886
   25112.850000 0.0000000263896117 0.0000000267925864 0.0000000268086029 0.0000000272119732 0.0000000277727858 0.0000000283868455 0.0000000891147716
   15820.800000 0.0000000302052414 0.0000000306014888 0.0000000308118022 0.0000000314152552 0.0000000321947131 0.0000000328822606 0.0000002049483606
   10015.850000 0.0000000354197220 0.0000000355941317 0.0000000361121047 0.0000000371235196 0.0000000379456861 0.0000000390506062 0.0000004026591752
    6334.390000 0.0000000413608326 0.0000000418880417 0.0000000429381071 0.0000000440758220 0.0000000448699800 0.0000000474466469 0.0000004420318461
    3985.060000 0.0000000493393698 0.0000000504617006 0.0000000521835498 0.0000000556097079 0.0000000586406430 0.0000000635390223 0.0000004301591898
    2493.500000 0.0000000624324380 0.0000000656999658 0.0000000690184499 0.0000000740742585 0.0000000793615741 0.0000001226324038 0.0000005352545787
    1576.780000 0.0000000820232169 0.0000000913617882 0.0000000928661917 0.0000001087582258 0.0000001607072243 0.0000002653698821 0.0000005059208567
     999.340000 0.0000001173140469 0.0000001190633450 0.0000001229338177 0.0000001625474518 0.0000002329089546 0.0000003972750899 0.0000006998977496
     626.900000 0.0000001712650545 0.0000002099795389 0.0000002487852254 0.0000002813383993 0.0000003952862723 0.0000006025755686 0.0000008923557498
     397.420000 0.0000002080800625 0.0000002719865111 0.0000003849531587 0.0000004714803064 0.0000005656133760 0.0000006739274132 0.0000009678428864
     248.770000 0.0000004736812178 0.0000005055415681 0.0000005136961745 0.0000006421090940 0.0000006882803011 0.0000008536559224 0.0000016588885201
     159.770000 0.0000004600551547 0.0000005234320496 0.0000005722257457 0.0000007141071964 0.0000008477755484 0.0000009246454063 0.0000013169074581
     100.060000 0.0000005718100303 0.0000006237802894 0.0000006320183892 0.0000007166577379 0.0000008872716533 0.0000010473153455 0.0000018894059288
      62.810000 0.0000005722707193 0.0000006565828963 0.0000006935368250 0.0000007670711136 0.0000009157870987 0.0000011030589500 0.0000013973440383
      41.300000 0.0000005601599695 0.0000005916397092 0.0000006460750684 0.0000007352671834 0.0000010021071336 0.0000013352338253 0.0000024088091935
      25.420000 0.0000005547512582 0.0000005957156903 0.0000006865600857 0.0000008377791127 0.0000010393310456 0.0000013325827427 0.0000023681780844

==> 100qt0b3i1_5.dat <==
 photon_nums       1pc                 5pc                10pc                25pc                50pc                75pc               100pc               
 1000032.360000 0.0000000189562590 0.0000000192164040 0.0000000192591074 0.0000000195378612 0.0000000201631428 0.0000000206859246 0.0000000223349358
  630763.930000 0.0000000189142918 0.0000000192409317 0.0000000196077932 0.0000000197698178 0.0000000203046559 0.0000000208395253 0.0000000221289578
  397921.230000 0.0000000193973867 0.0000000194868838 0.0000000196779723 0.0000000200433470 0.0000000206575713 0.0000000213042328 0.0000000223125319
  251124.940000 0.0000000196211461 0.0000000202066280 0.0000000202914101 0.0000000206043579 0.0000000209930370 0.0000000217231609 0.0000000230710327
  158471.310000 0.0000000204042739 0.0000000205581376 0.0000000208874642 0.0000000212852391 0.0000000217649363 0.0000000223078548 0.0000000241587116
   99928.830000 0.0000000213370167 0.0000000214366739 0.0000000217588731 0.0000000221158484 0.0000000229039661 0.0000000234264187 0.0000001440376257
   63078.940000 0.0000000228806138 0.0000000232806504 0.0000000234089121 0.0000000238119010 0.0000000241694868 0.0000000248032739 0.0000000927960049
   39785.330000 0.0000000245065209 0.0000000249229130 0.0000000256737721 0.0000000258459233 0.0000000264419213 0.0000000267161066 0.0000003149082529
   25112.850000 0.0000000273455400 0.0000000276389805 0.0000000278887656 0.0000000284803654 0.0000000289282125 0.0000000295165189 0.0000003305452360
   15820.800000 0.0000000306302524 0.0000000311309555 0.0000000312766254 0.0000000322150466 0.0000000327856837 0.0000000336330397 0.0000003755050446
   10015.850000 0.0000000348640282 0.0000000351377103 0.0000000359487597 0.0000000364737774 0.0000000375554430 0.0000000384252698 0.0000002495171384
    6334.390000 0.0000000405188760 0.0000000410695042 0.0000000419175697 0.0000000431870765 0.0000000443768266 0.0000000462756877 0.0000003153700117
    3985.060000 0.0000000486541522 0.0000000498041010 0.0000000501700790 0.0000000518323914 0.0000000554069448 0.0000000770535696 0.0000002446079503
    2493.500000 0.0000000578624294 0.0000000627729436 0.0000000647509725 0.0000000685342237 0.0000000711811905 0.0000001503649415 0.0000005082002772
    1576.780000 0.0000000748017356 0.0000000790739490 0.0000000839765879 0.0000000980554156 0.0000001373653597 0.0000003247922530 0.0000005180227814
     999.340000 0.0000000999910344 0.0000001003686671 0.0000001127511379 0.0000001431861962 0.0000002896126238 0.0000004124141735 0.0000006309183805
     626.900000 0.0000001433279988 0.0000001808576955 0.0000001841859094 0.0000002692893733 0.0000003567915214 0.0000004505511210 0.0000006928605857
     397.420000 0.0000001818280763 0.0000002650129229 0.0000003086295382 0.0000004343582536 0.0000005555987537 0.0000006534710380 0.0000008636583600
     248.770000 0.0000003025354403 0.0000004368003367 0.0000004657911670 0.0000005319039249 0.0000006751778041 0.0000008092847600 0.0000011690519551
     159.770000 0.0000004155583780 0.0000005095150262 0.0000005670535983 0.0000006176359443 0.0000007044892835 0.0000007838918075 0.0000012716695648
     100.060000 0.0000005829077235 0.0000005916185458 0.0000006330301728 0.0000007237179650 0.0000008931929379 0.0000010449211174 0.0000013832222348
      62.810000 0.0000004821837313 0.0000005976976068 0.0000006688649586 0.0000007499695720 0.0000009165447495 0.0000010369081620 0.0000018539564879
      41.300000 0.0000006047078117 0.0000007227810474 0.0000007393522788 0.0000008290069853 0.0000010441562523 0.0000012425039085 0.0000020253263528
      25.420000 0.0000003731665076 0.0000006154846742 0.0000006217096055 0.0000007823291232 0.0000009901915219 0.0000012963002156 0.0000024805033581

==> 100qt0b4i2.dat <==
 photon_nums       1pc                 5pc                10pc                25pc                50pc                75pc               100pc               
 1000032.360000 0.0000000239472632 0.0000000241415385 0.0000000241448336 0.0000000248972060 0.0000000259182074 0.0000000265872513 0.0000003847413116
  630763.930000 0.0000000240033867 0.0000000241576969 0.0000000244362419 0.0000000252665696 0.0000000259172831 0.0000000268182987 0.0000003176745309
  397921.230000 0.0000000239272431 0.0000000242236365 0.0000000245015139 0.0000000253307756 0.0000000261593707 0.0000000269109085 0.0000002256982470
  251124.940000 0.0000000243056326 0.0000000248264694 0.0000000249111431 0.0000000255403128 0.0000000261776096 0.0000000271671626 0.0000002184959869
  158471.310000 0.0000000247964341 0.0000000248272690 0.0000000250286618 0.0000000258738583 0.0000000267800672 0.0000000276803037 0.0000004032037950
   99928.830000 0.0000000255671482 0.0000000258326625 0.0000000259457349 0.0000000263394575 0.0000000274178707 0.0000000284067332 0.0000001210925599
   63078.940000 0.0000000265838061 0.0000000267447779 0.0000000272140557 0.0000000276824753 0.0000000281319210 0.0000000290655426 0.0000004458216533
   39785.330000 0.0000000274193480 0.0000000283165471 0.0000000288661241 0.0000000295980886 0.0000000302855246 0.0000000311647731 0.0000006932151732
   25112.850000 0.0000000296915792 0.0000000301097511 0.0000000304640756 0.0000000310407927 0.0000000318252566 0.0000000325344419 0.0000003148811544
   15820.800000 0.0000000326446325 0.0000000330476916 0.0000000337953557 0.0000000343126849 0.0000000352024727 0.0000000362660683 0.0000003858902219
   10015.850000 0.0000000365201002 0.0000000366082221 0.0000000375622349 0.0000000386578894 0.0000000396443812 0.0000000408369525 0.0000002380475933
    6334.390000 0.0000000424559363 0.0000000428666645 0.0000000429145780 0.0000000444065123 0.0000000466866710 0.0000000484102642 0.0000003284778652
    3985.060000 0.0000000484727416 0.0000000499389361 0.0000000501358777 0.0000000510281852 0.0000000558001843 0.0000000596272916 0.0000002503659852
    2493.500000 0.0000000561496204 0.0000000600713950 0.0000000624298455 0.0000000654091465 0.0000000709849794 0.0000001107409580 0.0000004265748364
    1576.780000 0.0000000701303891 0.0000000746464812 0.0000000754212330 0.0000000843568236 0.0000001680779937 0.0000002653481491 0.0000004700406093
     999.340000 0.0000000904663431 0.0000000943878966 0.0000000974044777 0.0000001287229198 0.0000001707309703 0.0000003269513385 0.0000006265982722
     626.900000 0.0000001212362697 0.0000001292569156 0.0000001443325769 0.0000002178841883 0.0000003361253461 0.0000004282920933 0.0000006385869085
     397.420000 0.0000001756004645 0.0000001900906807 0.0000002616819129 0.0000003146221979 0.0000004011733103 0.0000004922946029 0.0000007706288091
     248.770000 0.0000002692658748 0.0000003403917804 0.0000003586039616 0.0000003984765744 0.0000005147415051 0.0000006329738537 0.0000008113611009
     159.770000 0.0000003499075466 0.0000004235977267 0.0000004821961456 0.0000005704672582 0.0000006405531850 0.0000007596529492 0.0000013780459405
     100.060000 0.0000004538123329 0.0000004809182197 0.0000005133126302 0.0000005988166276 0.0000007249753561 0.0000008702840442 0.0000014100857094
      62.810000 0.0000004812955881 0.0000005608311390 0.0000005922784978 0.0000006865959813 0.0000008223890792 0.0000009487455293 0.0000012067255232
      41.300000 0.0000005957619843 0.0000005995960407 0.0000006396567649 0.0000006950676508 0.0000008878103423 0.0000011689578025 0.0000017940905456
      25.420000 0.0000005652867188 0.0000006100953204 0.0000007409923589 0.0000008167402372 0.0000009295934562 0.0000013435190658 0.0000023536067328

==> 100qt0b8i4.dat <==
 photon_nums       1pc                 5pc                10pc                25pc                50pc                75pc               100pc               
 1000081.580000 0.0000000682081972 0.0000000802096200 0.0000000958884175 0.0000001735090748 0.0000002945846169 0.0000003648539587 0.0000008035305232
  630857.790000 0.0000000684703406 0.0000000786625873 0.0000000960227507 0.0000002049624113 0.0000002937201057 0.0000003869288500 0.0000007290254118
  398003.080000 0.0000000647321280 0.0000000936969981 0.0000001034903338 0.0000001910971607 0.0000002999450407 0.0000004142995672 0.0000007400900670
  251239.240000 0.0000000773278728 0.0000000928475948 0.0000001096832767 0.0000001668254757 0.0000002688707340 0.0000003951105907 0.0000007239131403
  158476.060000 0.0000000760409213 0.0000000855112615 0.0000001059859060 0.0000001872885176 0.0000002780874194 0.0000003750165828 0.0000009006232897
  100044.490000 0.0000000688164004 0.0000000889085626 0.0000001155929341 0.0000001946566560 0.0000002988956161 0.0000004267537342 0.0000008508092329
   63093.400000 0.0000000783248411 0.0000000987455882 0.0000001091543283 0.0000001858505493 0.0000002993114832 0.0000004206779022 0.0000007893852226
   39810.430000 0.0000000810568435 0.0000000938146755 0.0000001007434693 0.0000001785259927 0.0000003108631059 0.0000004149948941 0.0000009080393687
   25086.030000 0.0000000783225804 0.0000000925329121 0.0000001088060217 0.0000001573005478 0.0000002845376703 0.0000004049049257 0.0000006012124891
   15842.280000 0.0000000833916485 0.0000000914616848 0.0000001207777223 0.0000002009816662 0.0000002860752713 0.0000003945455234 0.0000009189756435
    9999.620000 0.0000000745611466 0.0000000859638401 0.0000000996223983 0.0000001518227132 0.0000002767503084 0.0000004014566740 0.0000008196683498
    6317.670000 0.0000000845634176 0.0000001103782749 0.0000001236629847 0.0000001983855141 0.0000003075381727 0.0000003968105328 0.0000007876055333
    3982.280000 0.0000000916159730 0.0000001084299297 0.0000001212572285 0.0000002102753083 0.0000003197222968 0.0000003925697528 0.0000007584601518
    2506.260000 0.0000000927830155 0.0000001196334164 0.0000001644703392 0.0000002329237074 0.0000003181721079 0.0000004162789133 0.0000007502974827
    1581.450000 0.0000001011133767 0.0000001224693162 0.0000001510868070 0.0000002347259835 0.0000003137900623 0.0000003972473651 0.0000007376850909
    1002.120000 0.0000000987181629 0.0000001228302482 0.0000001337487864 0.0000002456429920 0.0000003162541374 0.0000004376024322 0.0000012157600357
     631.140000 0.0000001172419295 0.0000001250580060 0.0000001756004572 0.0000002516706528 0.0000003232559643 0.0000004593640557 0.0000010064659094
     399.610000 0.0000001450121623 0.0000001736824239 0.0000001962493730 0.0000002777454715 0.0000004115581655 0.0000005415258455 0.0000012948841285
     252.000000 0.0000001606094891 0.0000002544529511 0.0000002865585806 0.0000003782699762 0.0000004684069754 0.0000005619717745 0.0000009636241117
     157.350000 0.0000002435692509 0.0000002733850107 0.0000002973537524 0.0000003751545676 0.0000004910853134 0.0000006134358975 0.0000010423374039
     100.700000 0.0000002517293855 0.0000003119861989 0.0000003351652146 0.0000004422717648 0.0000005382322904 0.0000007204435397 0.0000013979499529
      63.830000 0.0000003428113269 0.0000003517880195 0.0000003945294238 0.0000005100706679 0.0000006403102165 0.0000007841701016 0.0000013360434623
      40.920000 0.0000004150048146 0.0000004856552929 0.0000005178109083 0.0000006187062355 0.0000007909284139 0.0000009929852119 0.0000018944912392
      25.440000 0.0000004697943127 0.0000005192147569 0.0000005701951835 0.0000007079203014 0.0000008731764589 0.0000011016555412 0.0000022896625536

==> 100t0b0.dat <==
 photon_nums     min                q1                 med                q3                 max
 1000032.360000 0.0000000136597146 0.0000000139236629 0.0000000142019586 0.0000000143013627 0.0000000153815980
  630763.930000 0.0000000147311093 0.0000000154544396 0.0000000155308062 0.0000000158192514 0.0000000169114358
  397921.230000 0.0000000165897289 0.0000000172157497 0.0000000174647914 0.0000000176676117 0.0000000187199038
  251124.940000 0.0000000190366902 0.0000000195229401 0.0000000197207574 0.0000000200744206 0.0000000209801919
  158471.310000 0.0000000215526728 0.0000000223518509 0.0000000227753528 0.0000000230108914 0.0000000242171398
   99928.830000 0.0000000251483831 0.0000000259016462 0.0000000263507123 0.0000000269635692 0.0000000278452651
   63078.940000 0.0000000287943882 0.0000000300460068 0.0000000308107297 0.0000000312914280 0.0000000326958181
   39785.330000 0.0000000340937356 0.0000000357875984 0.0000000369106635 0.0000000379269714 0.0000001762863204
   25112.850000 0.0000000404896679 0.0000000431275410 0.0000000452687862 0.0000000475673627 0.0000004030669997
   15820.800000 0.0000000491771382 0.0000000553710906 0.0000000589898911 0.0000000668431854 0.0000003136490397
   10015.850000 0.0000000588419675 0.0000000788036859 0.0000001097597063 0.0000001831883238 0.0000004839921965
    6334.390000 0.0000000874730958 0.0000001644625308 0.0000002455769349 0.0000003809883385 0.0000006467243195
    3985.060000 0.0000001655657080 0.0000003176681142 0.0000004148589114 0.0000004881558442 0.0000008979684749
    2493.500000 0.0000002637718763 0.0000004580164184 0.0000005232558465 0.0000006958463338 0.0000011806798474
    1576.780000 0.0000003287045484 0.0000005958337035 0.0000006854971300 0.0000008430689308 0.0000013322334115
     999.340000 0.0000004675018632 0.0000006764157577 0.0000008195439487 0.0000009323842292 0.0000013198334761
     626.900000 0.0000005477561536 0.0000007691318819 0.0000009383570764 0.0000011779440265 0.0000027805385364
     397.420000 0.0000005079885418 0.0000008335225697 0.0000009866251551 0.0000011714368018 0.0000034041431733
     248.770000 0.0000005660092722 0.0000008298385659 0.0000009899225231 0.0000013704150602 0.0000043859646502
     159.770000 0.0000006229035890 0.0000009322694922 0.0000010930632766 0.0000014145961435 0.0000041851468331
     100.060000 0.0000007000982318 0.0000009617424772 0.0000011767468331 0.0000014568092760 0.0000026832869927
      62.810000 0.0000005832262196 0.0000011048173131 0.0000013220439538 0.0000016575803532 0.0000056974977125
      41.300000 0.0000006473545348 0.0000010485250734 0.0000012583552033 0.0000016800218005 0.0000030559135046
      25.420000 0.0000006495736020 0.0000012461146790 0.0000013992648961 0.0000017000526768 0.0000025181618265


==> 100t0b3i1_5.dat <==
 photon_nums     min                q1                 med                q3                 max
 1000032.360000 0.0000000170614138 0.0000000179535070 0.0000000182932762 0.0000000187629995 0.0000000203407075
  630763.930000 0.0000000173376877 0.0000000181095886 0.0000000185865838 0.0000000191092975 0.0000000202943584
  397921.230000 0.0000000179133550 0.0000000184566904 0.0000000188747430 0.0000000195168484 0.0000000205026161
  251124.940000 0.0000000182202335 0.0000000190683698 0.0000000195002071 0.0000000200014184 0.0000000211947512
  158471.310000 0.0000000192676317 0.0000000199615568 0.0000000204250283 0.0000000208234269 0.0000000216482789
   99928.830000 0.0000000203328359 0.0000000212163048 0.0000000215868285 0.0000000221982018 0.0000000318881425
   63078.940000 0.0000000221796706 0.0000000227837036 0.0000000232316187 0.0000000236840495 0.0000000257418433
   39785.330000 0.0000000242424671 0.0000000251929087 0.0000000256548374 0.0000000260278579 0.0000003072776202
   25112.850000 0.0000000266501596 0.0000000278750279 0.0000000284870481 0.0000000288875596 0.0000001746227749
   15820.800000 0.0000000301193016 0.0000000321652048 0.0000000326225111 0.0000000332298560 0.0000001336801960
   10015.850000 0.0000000347490852 0.0000000372198210 0.0000000378979365 0.0000000385041452 0.0000003064830087
    6334.390000 0.0000000400700140 0.0000000436313390 0.0000000448923549 0.0000000467086079 0.0000001646735289
    3985.060000 0.0000000481617617 0.0000000536391867 0.0000000580509638 0.0000000632685665 0.0000003538764339
    2493.500000 0.0000000564673621 0.0000000729737011 0.0000000765101230 0.0000001408283265 0.0000004907800043
    1576.780000 0.0000000793141067 0.0000001015665802 0.0000001350439123 0.0000003507464845 0.0000005781750320
     999.340000 0.0000000991368222 0.0000001514764497 0.0000002328745977 0.0000003691048538 0.0000006403153458
     626.900000 0.0000001207004449 0.0000002877972340 0.0000004491990338 0.0000005508398548 0.0000008881453448
     397.420000 0.0000002128756884 0.0000004206840802 0.0000004906611432 0.0000006192458753 0.0000011927348333
     248.770000 0.0000003602691029 0.0000005822779414 0.0000006754783863 0.0000008009263710 0.0000011404756803
     159.770000 0.0000004083084652 0.0000006576464663 0.0000007296443794 0.0000008631730748 0.0000016364615475
     100.060000 0.0000004998399482 0.0000007028429817 0.0000007911602323 0.0000009390989361 0.0000015601909012
      62.810000 0.0000004891727574 0.0000007632314371 0.0000009495436726 0.0000011426707038 0.0000015906170938
      41.300000 0.0000005354727073 0.0000008507645246 0.0000009491923596 0.0000012183964759 0.0000019535980803
      25.420000 0.0000005333340306 0.0000007978579977 0.0000010966691664 0.0000014464362029 0.0000023517569378


==> 100t1b0.dat <==
 photon_nums     min                q1                 med                q3                 max
    1576.780000 0.0000000673874512 0.0000000942505611 0.0000001666245579 0.0000002840851188 0.0000004905660814
     999.340000 0.0000000849446331 0.0000001635629160 0.0000002144021055 0.0000003334245987 0.0000005079360922
     626.900000 0.0000000886930315 0.0000002010101814 0.0000003656421195 0.0000004673668856 0.0000009830273957
     397.420000 0.0000001541010624 0.0000003214492398 0.0000003906310651 0.0000005219013543 0.0000009528445731
     248.770000 0.0000001666739430 0.0000003813654928 0.0000004891040994 0.0000005968991138 0.0000008661038732
     159.770000 0.0000003309518941 0.0000004586768617 0.0000005587442790 0.0000006755633667 0.0000010285522794
     100.060000 0.0000003738374522 0.0000005142715056 0.0000006781103678 0.0000007868345792 0.0000014265634687
      62.810000 0.0000004206781958 0.0000005791265128 0.0000006754239907 0.0000008098258391 0.0000017997342671
      41.300000 0.0000004688282662 0.0000006935706690 0.0000009840172624 0.0000011779187898 0.0000020133635196
      25.420000 0.0000004894995300 0.0000010494732226 0.0000011784519389 0.0000013637971056 0.0000021070855136


==> 100t1b3i1_5.dat <==
 photon_nums     min                q1                 med                q3                 max
    1576.780000 0.0000000656152932 0.0000001053609482 0.0000002094181638 0.0000003488802576 0.0000005655172145
     999.340000 0.0000000887798390 0.0000001653927214 0.0000003205439011 0.0000003633803756 0.0000008917397561
     626.900000 0.0000000880459987 0.0000002625699384 0.0000003502753085 0.0000004572533003 0.0000008789906184
     397.420000 0.0000001668245180 0.0000003767051637 0.0000005038832899 0.0000005752354455 0.0000008364663952
     248.770000 0.0000001573420384 0.0000003773831376 0.0000005125281171 0.0000005809446289 0.0000011774313173
     159.770000 0.0000002979445334 0.0000004692840433 0.0000005941704168 0.0000007541394352 0.0000012322636710
     100.060000 0.0000003307414933 0.0000005760675621 0.0000006947931349 0.0000008362004870 0.0000015292128529
      62.810000 0.0000004246462732 0.0000006263723212 0.0000007710537233 0.0000009572943481 0.0000018033110709
      41.300000 0.0000005647208150 0.0000008896593605 0.0000010587792074 0.0000013643441066 0.0000016354160135
      25.420000 0.0000006393850746 0.0000009553528456 0.0000011503055614 0.0000013680487227 0.0000033399744120


==> 100v4b4.dat <==
 photon_nums       1pc                 5pc                10pc                25pc                50pc                75pc               
    1003.220000 0.0000000648323878 0.0000000691711501 0.0000000724449884 0.0000000791211937 0.0000000906490006 0.0000001762625233
     630.610000 0.0000000840364143 0.0000000906611502 0.0000000978540096 0.0000001174386089 0.0000001765657000 0.0000002608569627
     400.920000 0.0000001174747816 0.0000001254595839 0.0000001521464892 0.0000001907668140 0.0000002748798350 0.0000003601902626
     249.980000 0.0000001715269043 0.0000002241158808 0.0000002362024062 0.0000002867661433 0.0000004060621855 0.0000005132193301
     160.270000 0.0000002288700492 0.0000002832351474 0.0000003535727221 0.0000004080723136 0.0000004966367814 0.0000006260420775
     100.370000 0.0000003429247268 0.0000004270561012 0.0000004505810974 0.0000005234643273 0.0000006191913888 0.0000007219978375
      63.390000 0.0000003653781531 0.0000004398773073 0.0000004610843901 0.0000005559540186 0.0000006705562789 0.0000008436357539
      40.330000 0.0000004354816869 0.0000004961847373 0.0000005190251060 0.0000006294767782 0.0000007679076345 0.0000009365718920
      25.400000 0.0000004434463089 0.0000005073699292 0.0000005586555567 0.0000006893938817 0.0000009235056755 0.0000011079202489

==> 10v4b4.dat <==
 photon_nums       1pc                 5pc                10pc                25pc                50pc                75pc               100pc               
     993.100000 0.0000000693855977 0.0000000713835413 0.0000000738809707 0.0000001026206482 0.0000001819484530 0.0000002524568252 0.0000004584631950
     617.900000 0.0000000872457328 0.0000000972188264 0.0000001096851932 0.0000001398368755 0.0000002159727816 0.0000002850882279 0.0000004608839483
     396.900000 0.0000001231203380 0.0000001457025634 0.0000001739303451 0.0000001905171251 0.0000002729530155 0.0000003462972662 0.0000004505060303
     251.200000 0.0000002344424785 0.0000002722882293 0.0000003195954179 0.0000003524033329 0.0000004293969995 0.0000005050626933 0.0000007611474860
     169.600000 0.0000002459092410 0.0000002610319267 0.0000002799352839 0.0000003607370713 0.0000005120607705 0.0000006808825562 0.0000008065968686
     104.400000 0.0000003630078652 0.0000004424833971 0.0000005418278119 0.0000006332885142 0.0000006546553336 0.0000007102511471 0.0000009776883839
      66.300000 0.0000004873102865 0.0000004977348729 0.0000005107656059 0.0000005602578280 0.0000006712099673 0.0000007633550796 0.0000011284175003
      42.400000 0.0000004196209394 0.0000004798080723 0.0000005550419885 0.0000006037393854 0.0000006382197265 0.0000008770287708 0.0000012505980555
      26.700000 0.0000004898546245 0.0000005321973950 0.0000005851258581 0.0000007543074499 0.0000009733025063 0.0000010167653235 0.0000015078652395

==> hq_a1_p1.dat <==
0.8	2.24807e-07	2.75621e-07	3.59291e-07	4.23439e-07	5.13043e-07	6.75662e-07
0.85	2.14643e-07	2.7941e-07	3.19673e-07	3.85712e-07	5.1603e-07	6.94201e-07
0.9	2.83161e-07	3.29991e-07	3.5335e-07	4.17636e-07	5.8397e-07	6.81656e-07
0.95	2.20577e-07	3.19675e-07	3.64392e-07	4.42972e-07	5.40944e-07	7.03278e-07
1	2.29282e-07	3.19708e-07	3.46629e-07	4.4263e-07	5.48979e-07	7.33197e-07
1.05	2.29397e-07	3.11883e-07	3.51113e-07	4.78255e-07	5.95556e-07	7.11602e-07
1.1	2.35096e-07	3.24581e-07	3.64794e-07	4.49515e-07	5.6151e-07	6.67968e-07
1.15	2.66312e-07	3.37322e-07	3.8146e-07	4.89691e-07	5.88125e-07	7.4589e-07
1.2	2.84283e-07	3.94571e-07	4.4781e-07	5.45822e-07	6.462e-07	7.70001e-07
1.3	3.1827e-07	3.86034e-07	4.29135e-07	5.18514e-07	6.53589e-07	7.57267e-07
1.4	2.92071e-07	3.98879e-07	4.38272e-07	5.45726e-07	6.40341e-07	7.86484e-07
1.5	2.76244e-07	3.87954e-07	4.01903e-07	5.3049e-07	6.49016e-07	8.44946e-07
1.6	3.47134e-07	3.88062e-07	4.41841e-07	5.0543e-07	6.1241e-07	7.61937e-07
1.7	3.28395e-07	4.33586e-07	4.44838e-07	5.47629e-07	6.52812e-07	7.66655e-07
1.8	3.30291e-07	3.73094e-07	4.25046e-07	5.05362e-07	6.0784e-07	8.06159e-07
1.9	2.57403e-07	3.77107e-07	4.21104e-07	4.91122e-07	6.2365e-07	7.63784e-07
2	2.68151e-07	3.72183e-07	4.4513e-07	5.3202e-07	6.27519e-07	7.5573e-07
3	2.78635e-07	3.44369e-07	3.74355e-07	4.60144e-07	5.88062e-07	7.34276e-07
4	2.86882e-07	3.55227e-07	3.88061e-07	4.82633e-07	5.90378e-07	7.48044e-07
5	3.2506e-07	3.45748e-07	4.1574e-07	4.79463e-07	6.10732e-07	7.51625e-07
6	2.99456e-07	3.81664e-07	4.06691e-07	4.70183e-07	5.71089e-07	6.94912e-07


==> hq_a1_p2.dat <==
0.8	8.57525e-08	9.71695e-08	1.03461e-07	1.39112e-07	2.79538e-07	4.21682e-07
0.85	8.4565e-08	9.19007e-08	1.01303e-07	1.2851e-07	2.68689e-07	3.55278e-07
0.9	8.27114e-08	9.61416e-08	1.02145e-07	1.33359e-07	2.43755e-07	3.70098e-07
0.95	8.6456e-08	9.42566e-08	1.00531e-07	1.13212e-07	2.36015e-07	3.61351e-07
1	8.90631e-08	9.65289e-08	1.00069e-07	1.21489e-07	2.24411e-07	3.5043e-07
1.05	8.73562e-08	9.18918e-08	9.66846e-08	1.17401e-07	2.11168e-07	3.48625e-07
1.1	8.60165e-08	9.52004e-08	1.00434e-07	1.21489e-07	2.38361e-07	3.50495e-07
1.15	8.73403e-08	9.64977e-08	9.97446e-08	1.25594e-07	1.94992e-07	3.57583e-07
1.2	9.40557e-08	1.00311e-07	1.05766e-07	1.18335e-07	1.98262e-07	3.55371e-07
1.3	9.36448e-08	1.08715e-07	1.13762e-07	1.4914e-07	2.63963e-07	3.78527e-07
1.4	9.93266e-08	1.11592e-07	1.16614e-07	1.98523e-07	3.14578e-07	4.09906e-07
1.5	1.0737e-07	1.19471e-07	1.23493e-07	1.71262e-07	2.76757e-07	3.69049e-07
1.6	1.10108e-07	1.14795e-07	1.23329e-07	1.85228e-07	3.11757e-07	4.5209e-07
1.7	1.05726e-07	1.20046e-07	1.41209e-07	2.01659e-07	3.12048e-07	4.50529e-07
1.8	1.06876e-07	1.15711e-07	1.30073e-07	1.96795e-07	3.26666e-07	4.55529e-07
1.9	1.07515e-07	1.24586e-07	1.53333e-07	2.0529e-07	3.38039e-07	4.36986e-07
2	1.07951e-07	1.3757e-07	1.646e-07	2.49763e-07	3.54976e-07	4.77717e-07
3	1.51509e-07	1.59129e-07	1.78799e-07	2.62941e-07	3.95507e-07	4.83366e-07
4	1.51327e-07	2.02569e-07	2.53502e-07	3.00855e-07	3.83993e-07	4.86631e-07
5	1.55084e-07	1.96903e-07	2.47065e-07	3.07209e-07	4.02136e-07	4.91684e-07
6	1.59567e-07	1.69954e-07	2.22638e-07	3.13432e-07	4.13501e-07	5.11267e-07


==> hq_a1_p3.dat <==
0.8	3.48852e-08	3.55067e-08	3.64263e-08	3.72447e-08	3.83221e-08	4.01987e-08
0.85	3.44754e-08	3.55143e-08	3.63562e-08	3.69517e-08	3.80334e-08	3.95862e-08
0.9	3.46045e-08	3.55142e-08	3.62669e-08	3.68477e-08	3.7753e-08	3.91151e-08
0.95	3.47513e-08	3.54377e-08	3.62383e-08	3.68951e-08	3.77201e-08	3.90032e-08
1	3.4853e-08	3.53583e-08	3.62627e-08	3.68607e-08	3.77263e-08	3.88911e-08
1.05	3.48044e-08	3.54533e-08	3.60468e-08	3.67476e-08	3.75782e-08	3.86029e-08
1.1	3.51068e-08	3.58145e-08	3.61873e-08	3.68523e-08	3.79835e-08	3.90859e-08
1.15	3.5474e-08	3.63933e-08	3.69389e-08	3.78706e-08	3.87649e-08	3.97886e-08
1.2	3.64224e-08	3.747e-08	3.80365e-08	3.88526e-08	3.96747e-08	4.08589e-08
1.3	3.90524e-08	3.97799e-08	4.0649e-08	4.18031e-08	4.31256e-08	4.53198e-08
1.4	3.9564e-08	4.08631e-08	4.12795e-08	4.28288e-08	4.4144e-08	4.57586e-08
1.5	4.10481e-08	4.20221e-08	4.2778e-08	4.43585e-08	4.57973e-08	4.92065e-08
1.6	4.2573e-08	4.33612e-08	4.40082e-08	4.59449e-08	4.75762e-08	5.23181e-08
1.7	4.32794e-08	4.43745e-08	4.48658e-08	4.66135e-08	4.90349e-08	5.72388e-08
1.8	4.3411e-08	4.47364e-08	4.64821e-08	4.79279e-08	5.19734e-08	9.00869e-08
1.9	4.3474e-08	4.60782e-08	4.74543e-08	4.90149e-08	5.3714e-08	9.5707e-08
2	4.40187e-08	4.71275e-08	4.78921e-08	5.09492e-08	5.49426e-08	1.69893e-07
3	4.75329e-08	5.07058e-08	5.29534e-08	5.96494e-08	7.92818e-08	1.81827e-07
4	5.04983e-08	5.40682e-08	5.75951e-08	6.64642e-08	9.26e-08	2.03505e-07
5	5.21848e-08	5.54918e-08	6.0015e-08	8.31872e-08	1.86136e-07	3.10635e-07
6	5.08999e-08	5.80112e-08	6.30314e-08	8.60354e-08	1.69483e-07	2.99528e-07


==> hq_a2_p1.dat <==
0.8	2.54327e-07	3.41687e-07	3.88215e-07	4.54303e-07	5.58619e-07	6.87811e-07
0.85	2.54669e-07	3.42723e-07	3.78745e-07	4.49641e-07	5.43779e-07	6.86875e-07
0.9	2.59326e-07	3.37872e-07	3.58628e-07	4.32334e-07	5.44156e-07	6.90707e-07
0.95	2.31932e-07	3.28002e-07	3.62711e-07	4.24783e-07	5.37023e-07	6.6707e-07
1	2.32622e-07	2.79967e-07	3.35528e-07	4.28588e-07	5.41476e-07	6.64613e-07
1.05	2.41986e-07	3.18309e-07	3.60244e-07	4.30259e-07	5.2951e-07	6.52681e-07
1.1	2.37044e-07	3.0671e-07	3.46142e-07	4.19664e-07	5.13433e-07	7.03056e-07
1.15	2.21488e-07	3.38376e-07	3.51912e-07	4.66007e-07	5.51439e-07	6.57269e-07
1.2	2.45541e-07	3.18591e-07	3.68469e-07	4.55728e-07	5.76977e-07	7.06543e-07
1.3	2.37226e-07	3.05338e-07	3.50334e-07	4.30526e-07	5.28007e-07	6.64544e-07
1.4	2.35334e-07	3.24894e-07	3.37383e-07	3.94864e-07	5.24596e-07	6.57032e-07
1.5	2.34118e-07	3.16013e-07	3.64216e-07	4.21299e-07	5.26094e-07	6.43169e-07
1.6	2.30804e-07	3.50681e-07	3.65307e-07	4.24557e-07	5.51307e-07	6.91161e-07
1.7	2.58223e-07	3.22008e-07	3.55803e-07	4.43426e-07	5.4223e-07	7.03578e-07
1.8	2.6661e-07	3.16946e-07	3.46281e-07	4.36915e-07	5.15187e-07	6.51966e-07
1.9	2.17016e-07	3.03872e-07	3.5712e-07	4.54607e-07	5.46841e-07	6.92153e-07
2	2.26505e-07	3.15601e-07	3.71055e-07	4.50403e-07	5.65891e-07	6.78804e-07
3	2.40463e-07	3.06459e-07	3.53648e-07	4.3654e-07	5.31049e-07	6.38213e-07
4	2.34732e-07	3.27996e-07	3.48896e-07	4.29489e-07	5.85286e-07	7.3407e-07
5	2.52931e-07	2.70775e-07	3.45552e-07	4.31191e-07	5.37079e-07	6.956e-07
6	2.33945e-07	3.05964e-07	3.35987e-07	4.25195e-07	5.64892e-07	6.87352e-07


==> hq_a2_p2.dat <==
0.8	9.39583e-08	1.00561e-07	1.09228e-07	1.40553e-07	2.71044e-07	3.88433e-07
0.85	9.1598e-08	9.69907e-08	1.0335e-07	1.4824e-07	2.56631e-07	3.6702e-07
0.9	8.77212e-08	9.63737e-08	1.02746e-07	1.40881e-07	2.70539e-07	3.81978e-07
0.95	8.79152e-08	9.98864e-08	1.0355e-07	1.26851e-07	2.61762e-07	4.0524e-07
1	8.91542e-08	1.0078e-07	1.03344e-07	1.36524e-07	2.62064e-07	3.62749e-07
1.05	9.10199e-08	1.01451e-07	1.04127e-07	1.39001e-07	2.69012e-07	4.05675e-07
1.1	9.24498e-08	1.01553e-07	1.05155e-07	1.39146e-07	2.55436e-07	4.16109e-07
1.15	8.90231e-08	1.02217e-07	1.04714e-07	1.3186e-07	2.51812e-07	4.27974e-07
1.2	8.94521e-08	1.01112e-07	1.04743e-07	1.33774e-07	2.56111e-07	3.9097e-07
1.3	9.04453e-08	1.02023e-07	1.05692e-07	1.66246e-07	2.79498e-07	3.91122e-07
1.4	9.34171e-08	1.0208e-07	1.0604e-07	1.41354e-07	2.51669e-07	3.83852e-07
1.5	9.40767e-08	1.01617e-07	1.06035e-07	1.35218e-07	2.78661e-07	3.80423e-07
1.6	9.20868e-08	1.00415e-07	1.04251e-07	1.43325e-07	2.38213e-07	3.65569e-07
1.7	9.46752e-08	1.00835e-07	1.03943e-07	1.36161e-07	2.73382e-07	3.96507e-07
1.8	9.51361e-08	1.01923e-07	1.03946e-07	1.51834e-07	2.60683e-07	4.00042e-07
1.9	9.54214e-08	1.02729e-07	1.05438e-07	1.62911e-07	2.68231e-07	3.85135e-07
2	9.50231e-08	1.01984e-07	1.06994e-07	1.57848e-07	2.76037e-07	3.81734e-07
3	9.41511e-08	1.01611e-07	1.04806e-07	1.51661e-07	2.55545e-07	3.58574e-07
4	9.31246e-08	1.00928e-07	1.04233e-07	1.49221e-07	2.53458e-07	3.5321e-07
5	9.32559e-08	1.01318e-07	1.03062e-07	1.49352e-07	2.69192e-07	3.80544e-07
6	9.44915e-08	1.01923e-07	1.03331e-07	1.48783e-07	2.66163e-07	3.79014e-07


==> hq_a2_p3.dat <==
0.8	3.47305e-08	3.5625e-08	3.64731e-08	3.71171e-08	3.84318e-08	4.45453e-08
0.85	3.46834e-08	3.56228e-08	3.65162e-08	3.71885e-08	3.84193e-08	4.04761e-08
0.9	3.46564e-08	3.56225e-08	3.65284e-08	3.71575e-08	3.86854e-08	4.62904e-08
0.95	3.46571e-08	3.5623e-08	3.64807e-08	3.71432e-08	3.84202e-08	4.06936e-08
1	3.46219e-08	3.56239e-08	3.64721e-08	3.71034e-08	3.84216e-08	4.12308e-08
1.05	3.45792e-08	3.5623e-08	3.6483e-08	3.71429e-08	3.84222e-08	4.22495e-08
1.1	3.45645e-08	3.56227e-08	3.65263e-08	3.71715e-08	3.85787e-08	4.24683e-08
1.15	3.45513e-08	3.56219e-08	3.65256e-08	3.7184e-08	3.8679e-08	4.51316e-08
1.2	3.45259e-08	3.56228e-08	3.65228e-08	3.72321e-08	3.85845e-08	4.30092e-08
1.3	3.45004e-08	3.56265e-08	3.65061e-08	3.72077e-08	3.83287e-08	4.14139e-08
1.4	3.44815e-08	3.56302e-08	3.64929e-08	3.71357e-08	3.83305e-08	4.21918e-08
1.5	3.44598e-08	3.56289e-08	3.64837e-08	3.71378e-08	3.84306e-08	4.33615e-08
1.6	3.44461e-08	3.5629e-08	3.64774e-08	3.71419e-08	3.84363e-08	4.09289e-08
1.7	3.44402e-08	3.563e-08	3.63705e-08	3.71115e-08	3.84373e-08	4.10335e-08
1.8	3.44402e-08	3.563e-08	3.63725e-08	3.71126e-08	3.83052e-08	4.11555e-08
1.9	3.44368e-08	3.5642e-08	3.63781e-08	3.71127e-08	3.84378e-08	4.14722e-08
2	3.44334e-08	3.56503e-08	3.63816e-08	3.71141e-08	3.84369e-08	4.28054e-08
3	3.44692e-08	3.57589e-08	3.6439e-08	3.71325e-08	3.85333e-08	4.19174e-08
4	3.44779e-08	3.58686e-08	3.64185e-08	3.71441e-08	3.86761e-08	4.29846e-08
5	3.45028e-08	3.59435e-08	3.64063e-08	3.714e-08	3.85678e-08	4.32926e-08
6	3.45667e-08	3.59732e-08	3.64027e-08	3.72022e-08	3.85693e-08	4.36461e-08


==> hq_a3_p1.dat <==
0.95	2.50413e-07	3.23499e-07	3.93586e-07	4.92982e-07	NaN	NaN
1	2.46374e-07	2.73084e-07	3.22654e-07	3.99888e-07	5.10033e-07	6.1581e-07
1.05	2.58911e-07	3.07213e-07	3.41708e-07	4.09654e-07	5.19385e-07	6.32712e-07
1.1	2.10789e-07	3.28512e-07	3.65388e-07	4.05804e-07	4.98757e-07	6.08725e-07
1.15	2.04352e-07	3.04159e-07	3.26135e-07	3.94829e-07	4.7113e-07	6.04336e-07
1.2	2.03897e-07	2.64745e-07	2.97905e-07	4.09721e-07	4.88436e-07	6.22484e-07
1.3	2.28835e-07	2.86804e-07	3.21402e-07	3.9365e-07	4.92514e-07	5.91368e-07
1.4	2.21561e-07	2.8806e-07	3.13253e-07	3.67566e-07	4.5319e-07	5.74668e-07
1.5	2.01228e-07	2.97742e-07	3.50855e-07	3.88764e-07	5.07646e-07	5.87804e-07
1.6	2.18875e-07	2.92229e-07	3.54527e-07	4.19734e-07	5.46036e-07	6.65291e-07
1.7	2.34431e-07	3.36977e-07	3.65754e-07	4.16073e-07	5.37004e-07	6.67348e-07
1.8	2.81084e-07	3.32548e-07	3.85494e-07	4.49613e-07	5.55571e-07	6.6346e-07
1.9	2.27117e-07	3.31309e-07	3.53894e-07	4.17929e-07	4.96246e-07	6.07572e-07
2	2.28789e-07	2.87029e-07	3.29177e-07	4.0381e-07	4.92134e-07	6.29187e-07
3	2.69282e-07	3.06105e-07	3.3656e-07	4.01965e-07	4.70142e-07	5.76557e-07
4	2.29392e-07	2.6581e-07	2.97887e-07	3.89733e-07	4.51703e-07	5.84367e-07
5	1.99535e-07	2.56556e-07	3.05315e-07	3.75815e-07	4.96188e-07	6.33781e-07
6	2.29221e-07	2.85051e-07	3.21202e-07	3.94253e-07	4.72656e-07	5.93799e-07


==> hq_a3_p1o.dat <==
0.8	NaN	NaN	NaN	NaN	NaN	NaN
0.85	NaN	NaN	NaN	NaN	NaN	NaN
0.9	NaN	NaN	NaN	NaN	NaN	NaN
0.95	2.50413e-07	3.23499e-07	3.93586e-07	4.92982e-07	NaN	NaN
1	2.46374e-07	2.73084e-07	3.22654e-07	3.99888e-07	5.10033e-07	6.1581e-07
1.05	2.58911e-07	3.07213e-07	3.41708e-07	4.09654e-07	5.19385e-07	6.32712e-07
1.1	2.10789e-07	3.28512e-07	3.65388e-07	4.05804e-07	4.98757e-07	6.08725e-07
1.15	2.04352e-07	3.04159e-07	3.26135e-07	3.94829e-07	4.7113e-07	6.04336e-07
1.2	2.03897e-07	2.64745e-07	2.97905e-07	4.09721e-07	4.88436e-07	6.22484e-07
1.3	2.28835e-07	2.86804e-07	3.21402e-07	3.9365e-07	4.92514e-07	5.91368e-07
1.4	2.21561e-07	2.8806e-07	3.13253e-07	3.67566e-07	4.5319e-07	5.74668e-07
1.5	2.01228e-07	2.97742e-07	3.50855e-07	3.88764e-07	5.07646e-07	5.87804e-07
1.6	2.18875e-07	2.92229e-07	3.54527e-07	4.19734e-07	5.46036e-07	6.65291e-07
1.7	2.34431e-07	3.36977e-07	3.65754e-07	4.16073e-07	5.37004e-07	6.67348e-07
1.8	2.81084e-07	3.32548e-07	3.85494e-07	4.49613e-07	5.55571e-07	6.6346e-07
1.9	2.27117e-07	3.31309e-07	3.53894e-07	4.17929e-07	4.96246e-07	6.07572e-07
2	2.28789e-07	2.87029e-07	3.29177e-07	4.0381e-07	4.92134e-07	6.29187e-07
3	2.69282e-07	3.06105e-07	3.3656e-07	4.01965e-07	4.70142e-07	5.76557e-07
4	2.29392e-07	2.6581e-07	2.97887e-07	3.89733e-07	4.51703e-07	5.84367e-07
5	1.99535e-07	2.56556e-07	3.05315e-07	3.75815e-07	4.96188e-07	6.33781e-07
6	2.29221e-07	2.85051e-07	3.21202e-07	3.94253e-07	4.72656e-07	5.93799e-07


==> hq_a3_p2.dat <==
0.9	1.28788e-07	1.8957e-07	2.1764e-07	3.0124e-07	4.22324e-07	NaN
0.95	1.18413e-07	1.91272e-07	2.06438e-07	2.97172e-07	3.88077e-07	4.94292e-07
1	1.13889e-07	1.97808e-07	2.21531e-07	3.13229e-07	3.95296e-07	4.90256e-07
1.05	1.14328e-07	2.01645e-07	2.2918e-07	3.02696e-07	3.79067e-07	4.94326e-07
1.1	1.14201e-07	1.87655e-07	2.29534e-07	2.90717e-07	3.72282e-07	5.05762e-07
1.15	1.14351e-07	1.69986e-07	2.11912e-07	2.95697e-07	3.6075e-07	4.76457e-07
1.2	1.29849e-07	2.08346e-07	2.41567e-07	3.11665e-07	3.68159e-07	4.6977e-07
1.3	1.64108e-07	2.38871e-07	2.74545e-07	3.60643e-07	4.24589e-07	5.48943e-07
1.4	1.8996e-07	2.82705e-07	3.09365e-07	3.72407e-07	4.80721e-07	6.26108e-07
1.5	2.55064e-07	2.86187e-07	3.2156e-07	4.20836e-07	4.97322e-07	6.0624e-07
1.6	1.78476e-07	3.42178e-07	3.98959e-07	4.75462e-07	5.67791e-07	6.45683e-07
1.7	1.0982e-07	1.6456e-07	1.92272e-07	3.10592e-07	4.06106e-07	5.11998e-07
1.8	8.94796e-08	1.04288e-07	1.13426e-07	1.94609e-07	3.21688e-07	4.15721e-07
1.9	8.75835e-08	1.04245e-07	1.13778e-07	1.5996e-07	2.7112e-07	3.62387e-07
2	8.31332e-08	9.55119e-08	1.10975e-07	1.36269e-07	2.51233e-07	3.27466e-07
3	8.20942e-08	9.50044e-08	1.03506e-07	1.29453e-07	2.34717e-07	3.39877e-07
4	9.00849e-08	9.69204e-08	1.03231e-07	1.33463e-07	2.79029e-07	3.55783e-07
5	9.06874e-08	9.48367e-08	1.00471e-07	1.26243e-07	2.55056e-07	3.50753e-07
6	8.0565e-08	9.87099e-08	1.0511e-07	1.23988e-07	2.19869e-07	3.61557e-07


==> hq_a3_p2o.dat <==
0.8	NaN	NaN	NaN	NaN	NaN	NaN
0.85	NaN	NaN	NaN	NaN	NaN	NaN
0.9	1.28788e-07	1.8957e-07	2.1764e-07	3.0124e-07	4.22324e-07	NaN
0.95	1.18413e-07	1.91272e-07	2.06438e-07	2.97172e-07	3.88077e-07	4.94292e-07
1	1.13889e-07	1.97808e-07	2.21531e-07	3.13229e-07	3.95296e-07	4.90256e-07
1.05	1.14328e-07	2.01645e-07	2.2918e-07	3.02696e-07	3.79067e-07	4.94326e-07
1.1	1.14201e-07	1.87655e-07	2.29534e-07	2.90717e-07	3.72282e-07	5.05762e-07
1.15	1.14351e-07	1.69986e-07	2.11912e-07	2.95697e-07	3.6075e-07	4.76457e-07
1.2	1.29849e-07	2.08346e-07	2.41567e-07	3.11665e-07	3.68159e-07	4.6977e-07
1.3	1.64108e-07	2.38871e-07	2.74545e-07	3.60643e-07	4.24589e-07	5.48943e-07
1.4	1.8996e-07	2.82705e-07	3.09365e-07	3.72407e-07	4.80721e-07	6.26108e-07
1.5	2.55064e-07	2.86187e-07	3.2156e-07	4.20836e-07	4.97322e-07	6.0624e-07
1.6	1.78476e-07	3.42178e-07	3.98959e-07	4.75462e-07	5.67791e-07	6.45683e-07
1.7	1.0982e-07	1.6456e-07	1.92272e-07	3.10592e-07	4.06106e-07	5.11998e-07
1.8	8.94796e-08	1.04288e-07	1.13426e-07	1.94609e-07	3.21688e-07	4.15721e-07
1.9	8.75835e-08	1.04245e-07	1.13778e-07	1.5996e-07	2.7112e-07	3.62387e-07
2	8.31332e-08	9.55119e-08	1.10975e-07	1.36269e-07	2.51233e-07	3.27466e-07
3	8.20942e-08	9.50044e-08	1.03506e-07	1.29453e-07	2.34717e-07	3.39877e-07
4	9.00849e-08	9.69204e-08	1.03231e-07	1.33463e-07	2.79029e-07	3.55783e-07
5	9.06874e-08	9.48367e-08	1.00471e-07	1.26243e-07	2.55056e-07	3.50753e-07
6	8.0565e-08	9.87099e-08	1.0511e-07	1.23988e-07	2.19869e-07	3.61557e-07


==> hq_a3_p3.dat <==
0.8	1.26208e-07	1.693e-07	2.06722e-07	2.77907e-07	3.50252e-07	4.12067e-07
0.85	1.11015e-07	1.42119e-07	1.77903e-07	2.37815e-07	3.35024e-07	4.27535e-07
0.9	9.97865e-08	1.23064e-07	1.73486e-07	2.336e-07	3.22087e-07	3.96804e-07
0.95	7.50362e-08	1.01051e-07	1.20683e-07	1.86331e-07	3.0545e-07	3.74945e-07
1	6.45322e-08	7.81609e-08	1.05121e-07	1.76594e-07	2.75283e-07	3.68233e-07
1.05	6.00546e-08	9.09615e-08	1.04616e-07	1.65744e-07	2.71226e-07	3.54484e-07
1.1	5.94215e-08	8.0786e-08	9.38334e-08	1.64253e-07	2.64551e-07	3.4582e-07
1.15	6.704e-08	8.57881e-08	1.138e-07	1.64377e-07	2.69722e-07	3.37583e-07
1.2	7.78893e-08	9.6061e-08	1.18562e-07	1.92525e-07	2.81915e-07	3.86798e-07
1.3	1.09496e-07	1.54754e-07	1.72938e-07	2.65152e-07	4.04962e-07	5.17294e-07
1.4	1.76283e-07	2.35587e-07	2.62332e-07	3.53718e-07	4.21892e-07	5.28601e-07
1.5	4.98905e-08	1.70908e-07	2.61204e-07	3.45587e-07	4.61682e-07	5.87381e-07
1.6	4.37433e-08	4.71808e-08	4.83402e-08	5.11869e-08	1.58593e-07	3.62134e-07
1.7	4.15032e-08	4.40688e-08	4.4649e-08	4.59908e-08	4.99304e-08	7.73999e-08
1.8	4.01969e-08	4.25198e-08	4.33308e-08	4.43852e-08	4.62552e-08	5.12511e-08
1.9	3.93031e-08	4.07299e-08	4.19795e-08	4.31642e-08	4.58365e-08	5.2476e-08
2	3.92794e-08	3.9943e-08	4.1311e-08	4.23352e-08	4.46466e-08	5.18168e-08
3	3.60834e-08	3.73851e-08	3.75923e-08	3.88613e-08	4.07711e-08	4.80178e-08
4	3.51527e-08	3.61009e-08	3.70843e-08	3.79057e-08	4.03151e-08	7.18079e-08
5	3.48362e-08	3.59205e-08	3.66333e-08	3.77919e-08	3.97909e-08	4.58224e-08
6	3.48524e-08	3.56141e-08	3.64659e-08	3.77388e-08	3.96002e-08	4.51353e-08


==> phi_a.dat <==
1	0.062999301	1.1354297	3.1281779
2	0.0066803454	0.6756625	3.3529779
3	0.0029060068	0.50038263	2.4014924
4	0.0025382251	0.47616228	2.5186477
5	0.005765094	0.52186591	0.96173971
6	0.0077313462	0.56908039	0.2429355
7	0.0055567559	0.34087282	0.1767239
8	0.0037544285	0.20249252	0.16745592
9	0.0059583102	0.17325781	0.1676134
10	0.0038072169	0.16916694	0.16608199
11	0.0061025639	0.1720109	0.16821
12	0.0039530248	0.17291106	0.16582709
13	0.0056077215	0.17636917	0.16818782
14	0.0047004814	0.1766499	0.16618058
15	0.0052324059	0.17924327	0.16817225
16	0.005255498	0.17949698	0.16594833
17	0.0048039114	0.17899184	0.16855623
18	0.0053571983	0.17838547	0.16559419
19	0.0048486521	0.17825801	0.16885181
20	0.0056944864	0.17648523	0.16527836
21	0.0047780508	0.17613792	0.16881257
22	0.0054641896	0.17575932	0.16553559
23	0.0045246412	0.17498151	0.16859302
24	0.0053642221	0.17492234	0.165485
25	0.0047143542	0.17421174	0.16860615
26	0.0051770568	0.17487439	0.16533506
27	0.0045529017	0.17390477	0.16827665
28	0.005370091	0.17433186	0.16551635
29	0.0048485855	0.17366872	0.16807689
30	0.0054483108	0.1736447	0.16602926

